The impact of varying inhomogeneous reionization histories on metrics of Ly$\alpha$ opacity

The epoch of hydrogen reionization is complete by $z=5$, but its progression at higher redshifts is uncertain. Measurements of Ly$\alpha$ forest opacity show large scatter at $z<6$, suggestive of spatial fluctuations in neutral fraction ($x_\mathrm{HI}$), temperature, or ionizing background, either individually or in combination. However, these effects are degenerate, necessitating modeling these physics in tandem in order to properly interpret the observations. We begin this process by developing a framework for modeling the reionization history and associated temperature fluctuations, with the intention of incorporating ionizing background fluctuations at a later time. To do this, we generate several reionization histories using semi-numerical code AMBER, selecting histories with volume-weighted neutral fractions that adhere to the observed CMB optical depth and dark pixel fractions. Implementing these histories in the \texttt{Nyx} cosmological hydrodynamics code, we examine the evolution of gas within the simulation, and the associated metrics of the Ly$\alpha$ forest opacity. We find that the pressure smoothing scale within the IGM is strongly correlated with the adiabatic index of the temperature-density relation. We find that while models with 20,000 K photoheating at reionization are better able to reproduce the shape of the observed $z=5$ 1D flux power spectrum than those with 10,000 K, they fail to match the highest wavenumbers. The simulated autocorrelation function and optical depth distributions are systematically low and narrow, respectively, compared to the observed values, but are in better agreement when the reionization history is longer in duration, more symmetric in its distribution of reionization redshifts, or if there are remaining neutral regions at $z<6$. The systematically low variance likely requires the addition of a fluctuating UVB.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
